Variational Attention for Sequence-to-Sequence Models

The variational encoder-decoder (VED) encodes source information as a set of random variables using a neural network, which in turn is decoded into target data using another neural network. In natural language processing, sequence-to-sequence (Seq2Seq) models typically serve as encoder-decoder networks. When combined with a traditional (deterministic) attention mechanism, the variational latent space may be bypassed by the attention model, and thus becomes ineffective. In this paper, we propose a variational attention mechanism for VED, where the attention vector is also modeled as Gaussian distributed random variables. Results on two experiments show that, without loss of quality, our proposed method alleviates the bypassing phenomenon as it increases the diversity of generated sentences.

==> README.txt <==
* Contents

Makefile	Makefile for compling coling 2018.tex in pdflatex
README.txt	This file
acl.bst		BibTeX `acl' style file
coling2018.dot	Microsoft Word template file for Coling 2018
coling2018.pdf	PDF file for Coling 2018
coling2018.sty	LaTeX style file for Coling 2018
coling2018.tex	LaTeX sample file for Coling 2018

